Autonomous Wall Building with a UGV-UAV Team at MBZIRC 2020

Constructing large structures with robots is a challenging task with many potential applications that requires mobile manipulation capabilities. We present two systems for autonomous wall building that we developed for the Mohamed Bin Zayed International Robotics Challenge 2020. Both systems autonomously perceive their environment, find bricks, and build a predefined wall structure. While the UGV uses a 3D LiDAR-based perception system which measures brick poses with high precision, the UAV employs a real-time camera-based system for visual servoing. We report results and insights from our successful participation at the MBZIRC 2020 Finals, additional lab experiments, and discuss the lessons learned from the competition.

==> data/lofty_pick_fail_times.txt <==
time
11.7002
8.88758
10.5348
11.0823
9.14432
8.98133
11.5067
11.2049
21.9637
2.14326
19.69
9.13891
11.8613
11.135
13.9827
14.6265
24.6092
10.3040
12.7373
9.94444
15.3127
11.0598
10.8367
2.58555
21.9172
19.1806
14.2297
23.2881
8.64707
7.01672
22.7241
9.88799
8.31737
12.6424
10.337
12.0085
12.8323
5.34053
12.2754
22.7696
10.2894
2.22748
18.6699
2.76343
2.79132
2.76415
2.89421
2.75009
2.81225
2.96551
20.833
2.63448
2.93951
12.2814
14.6364
2.90804
2.46025
18.894
14.0179
9.49034
14.5968
10.8217
8.55393
32.6144
23.0639
12.7843
12.528
12.2277
0.314955
13.5226
27.5777
10.611
10.488
2.43524
11.3152
11.6036
12.3869
14.0905
10.6944
9.13321
13.9882
14.7512
11.7619
7.88231
18.8036
10.1009
4.81122
25.9564
15.5363
15.7573
8.38241
10.1477
20.6516
11.6209
8.16744
14.9082
6.02535
5.57677
31.4545
10.3158
21.958
16.5575
15.0099
17.6614
10.5295
17.3391
4.35007
19.951
2.57697
7.41719

